Comparing Fixed and Adaptive Computation Time for Recurrent Neural Networks

Adaptive Computation Time for Recurrent Neural Networks (ACT) is one of the most promising architectures for variable computation. ACT adapts to the input sequence by being able to look at each sample more than once, and learn how many times it should do it. In this paper, we compare ACT to Repeat-RNN, a novel architecture based on repeating each sample a fixed number of times. We found surprising results, where Repeat-RNN performs as good as ACT in the selected tasks. Source code in TensorFlow and PyTorch is publicly available at https://imatge-upc.github.io/danifojo-2018-repeatrnn/

==> TODO-list.txt <==
List of required changes to the paper

- Use a different smoothing method for the plots. It's too weird to see accuracy rates over 1. VC: I would use exponential moving average (implemented in pandas). DONE

- Let's have a single section for the experiments, without subsections. Possible structure:
   - List the experiments and refer the reader to the appendix for more details. Highlight that they are taken from the original paper.
   - Experimental setup (hyperparameters, software and hardware). Particularities of each experiment (number of cells, loss function, etc) can be included in the appendix.
   - Results. Refer to both tables and comment them.
DONE, but I'm not sure about some things. I will ask you on Monday
   
- Use consistent number of decimals in the tables. VC: I would use two decimals for the repetitions (e.g. 1.81 instead of 1.805, 1.00 instead of 1) and use 'k' for the number of updates (e.g. 53k instead of 53000). 
DONE

- Add a discussion section, possibly together with the conclusions.

- Fix references. Use the ones provided by Google Scholar, but replace the full conference name by the acronym. Remove unnecessary info (e.g. page number). Use the citation for Krizhevsky et al. as a reference. 
DF: I'm not sure about this one. arXiv code should be removed? VC: They look good now.

